Non-null and Force-Free Electromagnetic Configurations in Kerr Geometry

Force-Free Electrodynamics (FFE) is known to describe the highly magnetized plasma around pulsars and astrophysical black holes. The equations describing FFE are highly non-linear and the task of finding a well-defined analytical solution has been unyielding. However, FFE can also be understood in terms of 2-dimensional foliations of the ambient 4-dimensional spacetime. The study of the foliations can provide significant insights into the structure of the force-free fields and such foliations can be exploited to generate new null and non-null solutions. In this paper, we present several nonnull solutions to the FFE equations in the Kerr spacetime obtained by applying the aforementioned methods of non-null foliations.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

